Background for gravitational wave signal at LISA from refractive index of solar wind plasma

A strong indication is presented that the space-based gravitational antennas, in particular the LISA concept introduced in 2017 in response to the ESA call for L3 mission concepts, are going to be sensitive to a strong background signal interfering with the prospected signal of gravitational waves. The false signal is due to variations in the electron number density of the solar wind, causing variations in the refractive index of plasma flowing through interplanetary space. As countermeasures, two solutions are proposed. The first solution is to deploy enough solar wind detectors to the LISA mission to allow for reliable knowledge of the solar wind background. The second solution is to equip the LISA interferometer with a second laser beam with a distinct wavelength to allow cancelling of the background solar wind signal from the interferometric data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
